Real-time Trajectory Optimization and Control for Ball Bumping with Quadruped Robots

This paper studies real-time motion planning and control for ball bumping motion with quadruped robots. To enable the quadruped to bump the flying ball with different initializations, we develop a nonlinear trajectory optimization-based planning scheme that jointly identifies the take-off time and state to achieve accurate ball hitting during the flight phase. Such a planning scheme employs a two-dimensional single rigid body model that achieves a satisfactory balance between accuracy and efficiency for the highly time-sensitive task. To precisely execute the planned motion, the tracking controller needs to incorporate the strict time-state constraint imposed on the take-off and ball-hitting events. To this end, we develop an improved model predictive controller that respects the critical time-state constraints. The proposed planning and control framework is validated with a real Aliengo robot. Experiments show that the problem planning approach can be computed in approximately 60ms on average, enabling successful accomplishment of the ball bumping motion with various initializations in real time.

==> data/force.csv <==
__time,time_croped,/leg_states/foot_force.0/x,/leg_states/foot_force.0/y,/leg_states/foot_force.0/z,/leg_states/foot_force.1/x,/leg_states/foot_force.1/y,/leg_states/foot_force.1/z,/leg_states/foot_force.2/x,/leg_states/foot_force.2/y,/leg_states/foot_force.2/z,/leg_states/foot_force.3/x,/leg_states/foot_force.3/y,/leg_states/foot_force.3/z,/leg_states/reaction_force.0/x,/leg_states/reaction_force.0/y,/leg_states/reaction_force.0/z,/leg_states/reaction_force.1/x,/leg_states/reaction_force.1/y,/leg_states/reaction_force.1/z,/leg_states/reaction_force.2/x,/leg_states/reaction_force.2/y,/leg_states/reaction_force.2/z,/leg_states/reaction_force.3/x,/leg_states/reaction_force.3/y,/leg_states/reaction_force.3/z,/leg_states/foot_pos.0/x,/leg_states/foot_pos.0/y,/leg_states/foot_pos.0/z,/leg_states/foot_pos.1/x,/leg_states/foot_pos.1/y,/leg_states/foot_pos.1/z,/leg_states/foot_pos.2/x,/leg_states/foot_pos.2/y,/leg_states/foot_pos.2/z,/leg_states/foot_pos.3/x,/leg_states/foot_pos.3/y,/leg_states/foot_pos.3/z,/leg_states/foot_vel.0/x,/leg_states/foot_vel.0/y,/leg_states/foot_vel.0/z,/leg_states/foot_vel.1/x,/leg_states/foot_vel.1/y,/leg_states/foot_vel.1/z,/leg_states/foot_vel.2/x,/leg_states/foot_vel.2/y,/leg_states/foot_vel.2/z,/leg_states/foot_vel.3/x,/leg_states/foot_vel.3/y,/leg_states/foot_vel.3/z,/leg_states/header/seq,/leg_states/header/stamp
1645328907,0.207240105,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.240561,0.143059,0.024433,0.241486,-0.144788,0.027927,-0.237571,0.142543,0.025459,-0.238493,-0.146643,0.025946,0.0069,-0.007283,-0.002212,-0.002402,-0.007379,-0.001299,0.001485,0.007788,0.00217,-0.004743,0.007741,-0.009013,42,1645328907
1645328907,0.217240095,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.240563,0.143044,0.024436,0.241487,-0.144789,0.02794,-0.237566,0.142538,0.025473,-0.238468,-0.146647,0.025975,0.000968,-0.002518,-0.002434,-0.016508,-0.002547,0.002018,0.004467,0.01269,0.013382,0.005148,0.005568,0.008262,43,1645328907
1645328907,0.227240086,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.240534,0.143062,0.02444,0.241493,-0.144763,0.027933,-0.237577,0.142525,0.025489,-0.238454,-0.146655,0.025987,-0.006167,-0.002769,0.014694,-0.018968,-0.002614,-0.019622,0.00479,0.000715,-0.004611,-0.006772,-0.002534,-0.032726,44,1645328907
1645328907,0.238270044,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.240526,0.143044,0.02442,0.241484,-0.144768,0.027934,-0.237593,0.142526,0.025485,-0.238453,-0.146644,0.026007,0.008424,-0.006868,0.007217,-0.003728,-0.000051,-0.001378,-0.006501,0.005637,-0.006808,-0.010514,0.002693,-0.038071,45,1645328907
1645328907,0.249269962,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.240529,0.143043,0.024423,0.241476,-0.144762,0.027932,-0.237606,0.142516,0.025512,-0.238434,-0.146644,0.026026,0.004288,0.001679,0.009394,-0.004972,0.001356,-0.006836,-0.002846,0.004982,-0.0028,0.000005,0.00471,-0.020232,46,1645328907
1645328907,0.260240078,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.24053,0.143033,0.024436,0.24145,-0.144758,0.02794,-0.237614,0.14252,0.025509,-0.238446,-0.146635,0.026026,-0.005007,-0.004607,-0.020822,-0.006676,0.005099,0.022474,-0.004647,0.000104,-0.0067,-0.009242,-0.000333,0.00116,47,1645328907
1645328907,0.271229982,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.240528,0.14302,0.02441,0.241424,-0.144762,0.027912,-0.237605,0.142511,0.025501,-0.238458,-0.146634,0.026035,0.011325,-0.001233,0.035057,-0.007475,0.001591,0.005577,-0.003868,0.001562,-0.000593,-0.012361,0.00354,0.005263,48,1645328907
1645328907,0.281239986,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.240511,0.143027,0.024391,0.241434,-0.144745,0.027906,-0.237592,0.142502,0.025494,-0.23845,-0.146643,0.026027,0.005292,0.002136,0.014824,-0.004328,0.003926,0.013211,0.013585,0.00153,0.037462,-0.005359,0.00252,-0.026876,49,1645328907
1645328907,0.291270018,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.240495,0.143029,0.024399,0.241438,-0.144739,0.027919,-0.237577,0.142498,0.025495,-0.23844,-0.146646,0.026049,0.010463,-0.001843,0.0305,-0.003934,-0.000855,-0.017444,0.004969,0.001724,-0.001329,0.00351,0.002091,-0.002182,50,1645328907
1645328907,0.302229881,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.240458,0.143042,0.024375,0.241438,-0.144721,0.027916,-0.237579,0.142487,0.025512,-0.238444,-0.146657,0.026077,-0.010579,0.004279,-0.020243,0.002441,0.003646,-0.002439,-0.002101,-0.002404,0.00516,0.000059,-0.002792,0.002748,51,1645328907
1645328907,0.312239885,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.240438,0.143044,0.024349,0.241438,-0.144709,0.027903,-0.23758,0.142477,0.025511,-0.238439,-0.146666,0.026092,-0.017653,-0.010468,-0.010149,-0.002154,-0.002686,-0.003694,-0.005382,0.006016,-0.022849,-0.004388,0.003518,-0.004226,52,1645328907
1645328907,0.323250055,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.240454,0.143027,0.024354,0.241424,-0.144721,0.027905,-0.23756,0.142484,0.025529,-0.238438,-0.146659,0.026092,-0.002041,-0.00502,-0.024179,-0.010252,-0.002832,0.00436,0.004764,0.004868,-0.00521,0.005053,0.00589,0.005528,53,1645328907
1645328907,0.33423996,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.240458,0.143006,0.024359,0.241398,-0.144736,0.027889,-0.23755,0.142493,0.025523,-0.238451,-0.146651,0.026069,0.007413,-0.001368,0.023789,0.007165,0.001752,0.014952,-0.006022,0.001652,-0.030878,-0.006859,-0.0028,-0.035618,54,1645328907
1645328907,0.34423995,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.240465,0.143005,0.02435,0.241396,-0.144737,0.027892,-0.237536,0.14249,0.025539,-0.238445,-0.146652,0.026088,0.000765,0.001341,-0.002027,0.00144,0.001463,-0.002622,0.005175,0.000928,0.018112,-0.001911,0.001629,-0.00497,55,1645328907
1645328907,0.355540037,-1.518379,-0.660926,-62.889029,-1.580677,-0.674145,-63.945184,-1.541486,-0.676769,-72.215035,-1.545375,-0.678857,-73.312313,1.518379,0.660926,62.889029,1.580677,0.674145,63.945184,1.541486,0.676769,72.215035,1.545375,0.678857,73.312313,0.240587,0.143251,0.025052,0.241524,-0.144845,0.028753,-0.237307,0.14267,0.026588,-0.238242,-0.146799,0.027191,0.08066,0.057668,0.231572,0.104497,-0.001042,0.318157,0.109596,0.020154,0.307655,0.109717,-0.048383,0.349357,56,1645328907
1645328907,0.366280079,-1.518379,-0.660926,-62.889029,-1.580677,-0.674145,-63.945184,-1.541486,-0.676769,-72.215035,-1.545375,-0.678857,-73.312313,1.518379,0.660926,62.889029,1.580677,0.674145,63.945184,1.541486,0.676769,72.215035,1.545375,0.678857,73.312313,0.239936,0.143987,0.022284,0.24099,-0.144719,0.026589,-0.237457,0.142771,0.024032,-0.238655,-0.147061,0.024522,-0.111735,0.036894,-0.338082,-0.165633,0.020519,-0.511568,-0.071106,-0.008735,-0.442459,-0.119229,-0.010575,-0.485841,57,1645328907
1645328907,0.377249956,-4.057073,-1.167402,-52.515687,-4.242601,-1.197385,-54.934252,-4.084802,-1.003687,-63.431301,-4.198057,-1.006077,-65.90623,4.057073,1.167402,52.515687,4.242601,1.197385,54.934252,4.084802,1.003687,63.431301,4.198057,1.006077,65.90623,0.240486,0.143962,0.02446,0.241052,-0.144645,0.027745,-0.237068,0.142732,0.02559,-0.238474,-0.146988,0.025944,0.068661,-0.0152,0.267907,0.066162,-0.004506,0.253124,0.077205,-0.009622,0.287537,0.056908,0.013794,0.295258,58,1645328907
1645328907,0.388190031,-4.057073,-1.167402,-52.515687,-4.242601,-1.197385,-54.934252,-4.084802,-1.003687,-63.431301,-4.198057,-1.006077,-65.90623,4.057073,1.167402,52.515687,4.242601,1.197385,54.934252,4.084802,1.003687,63.431301,4.198057,1.006077,65.90623,0.240425,0.143848,0.02406,0.240881,-0.144702,0.027583,-0.237043,0.142747,0.025896,-0.238467,-0.146868,0.026179,0.011204,-0.00736,0.014457,0.003103,-0.006122,0.028249,-0.004639,0.001893,0.047488,-0.016957,0.006438,0.004136,59,1645328907
1645328907,0.398240089,-4.057073,-1.167402,-52.515687,-4.242601,-1.197385,-54.934252,-4.084802,-1.003687,-63.431301,-4.198057,-1.006077,-65.90623,4.057073,1.167402,52.515687,4.242601,1.197385,54.934252,4.084802,1.003687,63.431301,4.198057,1.006077,65.90623,0.240522,0.143854,0.024428,0.240843,-0.144712,0.027645,-0.236917,0.142722,0.026367,-0.238309,-0.146867,0.026563,-0.013148,0.004679,-0.043855,0.003662,-0.000571,-0.005175,0.031182,-0.007725,0.021476,0.01368,0.001326,0.028277,60,1645328907
1645328907,0.409240007,-9.907487,-0.864518,-51.604237,-9.872007,-0.879889,-52.919094,-9.973434,-1.108378,-66.561701,-9.838826,-1.110143,-67.938007,9.907487,0.864518,51.604237,9.872007,0.879889,52.919094,9.973434,1.108378,66.561701,9.838826,1.110143,67.938007,0.240432,0.143928,0.02422,0.240959,-0.144657,0.027633,-0.236964,0.142763,0.025953,-0.238245,-0.146991,0.02632,0.016223,0.003199,0.005646,0.046728,0.002975,0.032774,0.02138,-0.001121,-0.018154,0.028431,-0.018016,-0.041281,61,1645328907
1645328907,0.420289993,-9.907487,-0.864518,-51.604237,-9.872007,-0.879889,-52.919094,-9.973434,-1.108378,-66.561701,-9.838826,-1.110143,-67.938007,9.907487,0.864518,51.604237,9.872007,0.879889,52.919094,9.973434,1.108378,66.561701,9.838826,1.110143,67.938007,0.240342,0.144032,0.024244,0.240977,-0.144555,0.027691,-0.23702,0.142802,0.026056,-0.238346,-0.147102,0.025994,0.002426,0.00752,0.005171,0.005096,0.008086,0.029429,-0.012402,0.002305,-0.018211,-0.040992,-0.016148,-0.067277,62,1645328907
1645328907,0.431240082,-15.964504,-0.512441,-49.177939,-16.119,-0.525354,-50.239221,-16.045396,-0.516935,-70.556731,-16.05053,-0.517242,-71.713656,15.964504,0.512441,49.177939,16.119,0.525354,50.239221,16.045396,0.516935,70.556731,16.05053,0.517242,71.713656,0.240327,0.144091,0.02423,0.240925,-0.144495,0.027624,-0.237065,0.142869,0.026049,-0.238484,-0.147098,0.02619,-0.005239,0.007569,0.033347,-0.015097,0.011852,0.030459,0.00628,0.005736,0.006915,-0.020555,0.00236,0.024812,63,1645328907
1645328907,0.441299915,-15.964504,-0.512441,-49.177939,-16.119,-0.525354,-50.239221,-16.045396,-0.516935,-70.556731,-16.05053,-0.517242,-71.713656,15.964504,0.512441,49.177939,16.119,0.525354,50.239221,16.045396,0.516935,70.556731,16.05053,0.517242,71.713656,0.240506,0.144117,0.024293,0.240851,-0.144475,0.027584,-0.236933,0.142917,0.026058,-0.238543,-0.147078,0.026015,0.018395,0.006853,0.019027,-0.012225,0.007557,-0.009466,-0.00839,0.011735,-0.03662,-0.012305,-0.002887,-0.046052,64,1645328907
1645328907,0.452260017,-15.964504,-0.512441,-49.177939,-16.119,-0.525354,-50.239221,-16.045396,-0.516935,-70.556731,-16.05053,-0.517242,-71.713656,15.964504,0.512441,49.177939,16.119,0.525354,50.239221,16.045396,0.516935,70.556731,16.05053,0.517242,71.713656,0.240654,0.144177,0.024587,0.240782,-0.144419,0.027791,-0.236953,0.14298,0.025619,-0.238387,-0.147159,0.025737,0.009791,0.007884,0.038998,-0.01399,0.009933,-0.003082,-0.015274,0.011929,-0.042146,0.037337,-0.002119,0.046802,65,1645328907
1645328907,0.463239908,-20.350056,-0.501028,-50.482034,-20.141721,-0.521801,-52.361333,-20.403087,-1.133129,-75.760935,-20.029455,-1.13578,-77.732964,20.350056,0.501028,50.482034,20.141721,0.521801,52.361333,20.403087,1.133129,75.760935,20.029455,1.13578,77.732964,0.24051,0.144243,0.024552,0.240562,-0.144361,0.027675,-0.236758,0.142966,0.026198,-0.23809,-0.147219,0.026011,-0.005597,0.006543,0.010517,-0.013871,0.006426,-0.024623,0.019552,0.004302,0.002476,0.023258,-0.004129,-0.010658,66,1645328907
1645328907,0.474240065,-20.350056,-0.501028,-50.482034,-20.141721,-0.521801,-52.361333,-20.403087,-1.133129,-75.760935,-20.029455,-1.13578,-77.732964,20.350056,0.501028,50.482034,20.141721,0.521801,52.361333,20.403087,1.133129,75.760935,20.029455,1.13578,77.732964,0.240425,0.14427,0.024915,0.24068,-0.144332,0.028061,-0.236874,0.142973,0.025416,-0.238286,-0.147217,0.025169,0.001191,-0.003607,-0.019217,-0.003257,-0.007248,-0.016475,-0.006627,0.002462,-0.01735,0.003736,-0.002623,0.03578,67,1645328907
1645328907,0.484260082,-26.139685,-0.678548,-53.748854,-25.923017,-0.69289,-55.089361,-26.172413,-1.382497,-85.413194,-25.727269,-1.383242,-86.871158,26.139685,0.678548,53.748854,25.923017,0.69289,55.089361,26.172413,1.382497,85.413194,25.727269,1.383242,86.871158,0.240429,0.14426,0.024905,0.240738,-0.144335,0.028072,-0.236718,0.142951,0.026064,-0.238204,-0.147195,0.025871,0.00989,-0.005189,0.025155,-0.000453,-0.004907,-0.020931,0.028239,-0.016768,0.030476,0.018638,-0.003502,0.08465,68,1645328907
1645328907,0.494270086,-26.139685,-0.678548,-53.748854,-25.923017,-0.69289,-55.089361,-26.172413,-1.382497,-85.413194,-25.727269,-1.383242,-86.871158,26.139685,0.678548,53.748854,25.923017,0.69289,55.089361,26.172413,1.382497,85.413194,25.727269,1.383242,86.871158,0.240658,0.144293,0.025433,0.240992,-0.144312,0.028489,-0.236891,0.142777,0.024949,-0.238454,-0.147085,0.024817,0.014033,0.004938,0.034721,0.011005,0.005416,0.019288,-0.043605,-0.036762,-0.167558,-0.024051,0.009784,-0.086877,69,1645328907
1645328908,0.505290031,-32.025565,-1.23935,-58.424233,-32.327422,-1.263981,-60.692117,-32.003384,-1.139135,-95.935939,-32.051065,-1.137621,-98.363552,32.025565,1.23935,58.424233,32.327422,1.263981,60.692117,32.003384,1.139135,95.935939,32.051065,1.137621,98.363552,0.240683,0.144355,0.025799,0.241037,-0.144245,0.028641,-0.236644,0.142564,0.025761,-0.238255,-0.146936,0.025503,0.010346,0.003016,0.01165,0.006586,0.00004,-0.032812,0.026746,-0.014314,0.036276,0.021389,0.019575,0.017776,70,1645328908
1645328908,0.516230106,-40.58381,-1.189404,-69.372409,-40.916495,-1.212273,-71.80762,-40.536661,-0.971553,-105.997419,-40.643815,-0.968415,-108.591247,40.58381,1.189404,69.372409,40.916495,1.212273,71.80762,40.536661,0.971553,105.997419,40.643815,0.968415,108.591247,0.240745,0.144339,0.026272,0.241138,-0.144217,0.028917,-0.236719,0.142258,0.024938,-0.23849,-0.146521,0.024432,-0.009461,-0.001046,-0.006921,0.033736,0.001628,0.071106,0.002262,-0.01793,-0.04037,-0.004114,0.059655,-0.064528,71,1645328908
1645328908,0.526230097,-40.58381,-1.189404,-69.372409,-40.916495,-1.212273,-71.80762,-40.536661,-0.971553,-105.997419,-40.643815,-0.968415,-108.591247,40.58381,1.189404,69.372409,40.916495,1.212273,71.80762,40.536661,0.971553,105.997419,40.643815,0.968415,108.591247,0.240439,0.144203,0.026342,0.24101,-0.144256,0.028928,-0.236511,0.142014,0.025627,-0.238241,-0.146044,0.025127,-0.055832,-0.015204,-0.071624,-0.046004,0.032266,-0.116233,-0.024317,-0.039294,-0.059879,-0.010639,0.060498,0.008139,72,1645328908
1645328908,0.536240101,-47.779613,-1.245263,-79.632688,-48.418977,-1.259472,-80.926596,-48.10819,-1.140979,-115.882961,-48.132605,-1.138038,-117.579024,47.779613,1.245263,79.632688,48.418977,1.259472,80.926596,48.10819,1.140979,115.882961,48.132605,1.138038,117.579024,0.240316,0.143779,0.026519,0.240941,-0.144072,0.028954,-0.236683,0.141707,0.024985,-0.23826,-0.145705,0.024683,0.053106,-0.03819,0.101615,-0.001403,0.022998,0.086064,-0.007167,-0.013207,-0.081949,-0.01343,0.020292,-0.011002,73,1645328908
1645328908,0.546240091,-47.779613,-1.245263,-79.632688,-48.418977,-1.259472,-80.926596,-48.10819,-1.140979,-115.882961,-48.132605,-1.138038,-117.579024,47.779613,1.245263,79.632688,48.418977,1.259472,80.926596,48.10819,1.140979,115.882961,48.132605,1.138038,117.579024,0.24015,0.143408,0.026823,0.24092,-0.143631,0.029205,-0.236533,0.141431,0.025436,-0.238035,-0.145836,0.0251,-0.085731,-0.037964,-0.143058,0.014307,0.078272,-0.03491,0.007559,-0.034042,-0.079021,-0.031851,-0.024802,-0.126416,74,1645328908
1645328908,0.556279898,-39.404909,-2.27023,-72.948429,-39.482849,-2.295441,-76.004066,-39.318714,-2.331542,-98.381921,-39.259693,-2.32943,-101.552876,39.404909,2.27023,72.948429,39.482849,2.295441,76.004066,39.318714,2.331542,98.381921,39.259693,2.32943,101.552876,0.240122,0.142825,0.027335,0.240817,-0.143028,0.029297,-0.236302,0.141075,0.025455,-0.237875,-0.146096,0.025095,0.080276,-0.067091,0.171474,0.050612,0.038622,0.131612,0.071403,-0.011918,0.019855,0.053467,-0.03771,0.032849,75,1645328908
1645328908,0.567229986,-41.213076,-3.632788,-71.488781,-41.815885,-3.664603,-76.088573,-41.086938,-2.79845,-102.267181,-41.54163,-2.788446,-107.040708,41.213076,3.632788,71.488781,41.815885,3.664603,76.088573,41.086938,2.79845,102.267181,41.54163,2.788446,107.040708,0.24014,0.142334,0.028223,0.240837,-0.142873,0.030111,-0.235543,0.140973,0.027004,-0.237428,-0.146314,0.026113,0.031158,-0.042712,0.029463,-0.021342,-0.014641,-0.050117,0.063034,-0.009748,-0.029086,0.012067,-0.005653,-0.116585,76,1645328908
1645328908,0.577320099,-50.827544,-3.840401,-84.990655,-51.807559,-3.871811,-90.602981,-50.667036,-2.34453,-120.182294,-51.478919,-2.321166,-126.028045,50.827544,3.840401,84.990655,51.807559,3.871811,90.602981,50.667036,2.34453,120.182294,51.478919,2.321166,126.028045,0.240182,0.141975,0.028669,0.240716,-0.142912,0.029821,-0.235738,0.140951,0.025674,-0.237724,-0.146268,0.024745,0.010788,-0.035429,0.047017,0.006745,-0.026172,-0.041839,-0.088179,0.017726,-0.224626,-0.115556,-0.024028,-0.248641,77,1645328908
1645328908,0.588229895,-50.827544,-3.840401,-84.990655,-51.807559,-3.871811,-90.602981,-50.667036,-2.34453,-120.182294,-51.478919,-2.321166,-126.028045,50.827544,3.840401,84.990655,51.807559,3.871811,90.602981,50.667036,2.34453,120.182294,51.478919,2.321166,126.028045,0.239774,0.141847,0.029199,0.240649,-0.143028,0.030312,-0.23551,0.141056,0.026802,-0.23753,-0.146244,0.025304,-0.120312,-0.0133,-0.107424,-0.01472,0.006625,-0.014828,-0.097085,-0.0248,-0.265661,0.032869,0.0427,0.009986,78,1645328908
1645328908,0.598249912,-55.145566,-2.189762,-100.748035,-55.960932,-2.203308,-103.530374,-54.99051,-0.92972,-132.240284,-55.636367,-0.909149,-135.241268,55.145566,2.189762,100.748035,55.960932,2.203308,103.530374,54.99051,0.92972,132.240284,55.636367,0.909149,135.241268,0.239231,0.141693,0.029283,0.24043,-0.14275,0.029967,-0.235688,0.140385,0.025945,-0.237952,-0.145627,0.024115,0.045365,-0.024937,0.113454,-0.053979,0.03775,-0.034537,-0.044631,-0.037534,-0.090593,-0.063867,0.036659,-0.097322,79,1645328908
1645328908,0.609240055,-50.650468,-0.989968,-114.745169,-51.142232,-0.991047,-114.120995,-50.508065,-0.220351,-136.259856,-50.892852,-0.219877,-135.808041,50.650468,0.989968,114.745169,51.142232,0.991047,114.120995,50.508065,0.220351,136.259856,50.892852,0.219877,135.808041,0.23867,0.141225,0.029846,0.240359,-0.142231,0.030593,-0.235078,0.139908,0.02672,-0.237451,-0.1453,0.025282,-0.126815,-0.048825,-0.106722,0.009763,0.10631,0.025955,0.01178,-0.007512,-0.099936,0.060272,0.023876,0.021943,80,1645328908
1645328908,0.619250059,-50.650468,-0.989968,-114.745169,-51.142232,-0.991047,-114.120995,-50.508065,-0.220351,-136.259856,-50.892852,-0.219877,-135.808041,50.650468,0.989968,114.745169,51.142232,0.991047,114.120995,50.508065,0.220351,136.259856,50.892852,0.219877,135.808041,0.238295,0.14043,0.030097,0.240726,-0.141704,0.030924,-0.234915,0.139537,0.026429,-0.237365,-0.145077,0.024908,0.024969,-0.04067,-0.005634,0.10407,0.095712,-0.031327,0.038733,0.009734,-0.11587,0.046308,0.036715,-0.120439,81,1645328908
1645328908,0.629270077,-48.167806,-3.032861,-126.365662,-49.455468,-3.051682,-129.0003,-48.013309,-0.897446,-146.815646,-49.210555,-0.871808,-149.685223,48.167806,3.032861,126.365662,49.455468,3.051682,129.0003,48.013309,0.897446,146.815646,49.210555,0.871808,149.685223,0.238273,0.139891,0.030634,0.240754,-0.141397,0.031185,-0.234654,0.139286,0.026592,-0.237416,-0.145039,0.024997,0.164812,-0.031835,0.153364,0.03079,0.025794,-0.05543,0.062594,0.005965,-0.067624,0.018929,0.040143,-0.039555,82,1645328908
1645328908,0.639309883,-50.75185,-5.174123,-138.693365,-53.389977,-5.201552,-142.946328,-50.594713,-0.679038,-155.39597,-53.189718,-0.623577,-159.890505,50.75185,5.174123,138.693365,53.389977,5.201552,142.946328,50.594713,0.679038,155.39597,53.189718,0.623577,159.890505,0.238459,0.139431,0.031073,0.24083,-0.141344,0.031202,-0.234569,0.138934,0.026183,-0.237895,-0.144796,0.024292,0.011253,-0.040423,-0.009497,0.036343,-0.023806,0.02763,0.017636,-0.006177,-0.108521,-0.038394,0.008457,-0.080133,83,1645328908
1645328908,0.650269985,-50.75185,-5.174123,-138.693365,-53.389977,-5.201552,-142.946328,-50.594713,-0.679038,-155.39597,-53.189718,-0.623577,-159.890505,50.75185,5.174123,138.693365,53.389977,5.201552,142.946328,50.594713,0.679038,155.39597,53.189718,0.623577,159.890505,0.238231,0.139042,0.03199,0.240344,-0.141641,0.031345,-0.234149,0.139019,0.02648,-0.237149,-0.144707,0.024864,-0.046866,-0.060576,0.018454,-0.048663,-0.014529,-0.064907,0.066443,-0.007835,-0.000711,0.256377,0.008828,0.11888,84,1645328908
1645328908,0.661240101,-53.108071,-4.269527,-142.458685,-55.188938,-4.275624,-146.078484,-52.98411,-0.66935,-153.142386,-55.063409,-0.621846,-156.921735,53.108071,4.269527,142.458685,55.188938,4.275624,146.078484,52.98411,0.66935,153.142386,55.063409,0.621846,156.921735,0.236746,0.138293,0.031553,0.239906,-0.141838,0.030732,-0.233751,0.139134,0.025977,-0.237463,-0.144185,0.023874,-0.002387,-0.035819,-0.014577,0.013776,-0.019087,-0.065746,0.106478,0.005559,-0.080775,0.023458,0.007237,-0.081638,85,1645328908
1645328908,0.671279907,-55.293966,-1.914662,-140.366646,-56.243884,-1.924021,-141.030632,-55.148998,-0.265892,-151.222667,-56.08887,-0.247958,-152.060521,55.293966,1.914662,140.366646,56.243884,1.924021,141.030632,55.148998,0.265892,151.222667,56.08887,0.247958,152.060521,0.23732,0.138039,0.032759,0.240752,-0.141695,0.031637,-0.233569,0.139182,0.026064,-0.237319,-0.144039,0.024282,-0.064661,0.00022,-0.079093,0.207995,0.056391,0.0718,0.019272,0.000964,-0.109146,-0.052811,0.029351,-0.210517,86,1645328908
1645328908,0.682240009,-55.293966,-1.914662,-140.366646,-56.243884,-1.924021,-141.030632,-55.148998,-0.265892,-151.222667,-56.08887,-0.247958,-152.060521,55.293966,1.914662,140.366646,56.243884,1.924021,141.030632,55.148998,0.265892,151.222667,56.08887,0.247958,152.060521,0.237056,0.137881,0.033309,0.240672,-0.141094,0.032311,-0.233178,0.138834,0.026515,-0.236941,-0.143949,0.02453,0.017508,0.023184,0.094504,0.126865,0.083959,0.113849,-0.169673,-0.016809,-0.346271,0.156174,0.031386,-0.024961,87,1645328908
1645328908,0.692270041,-55.293966,-1.914662,-140.366646,-56.243884,-1.924021,-141.030632,-55.148998,-0.265892,-151.222667,-56.08887,-0.247958,-152.060521,55.293966,1.914662,140.366646,56.243884,1.924021,141.030632,55.148998,0.265892,151.222667,56.08887,0.247958,152.060521,0.237125,0.138057,0.035259,0.240638,-0.140765,0.033546,-0.233655,0.138364,0.026986,-0.23717,-0.144156,0.025416,0.931666,0.117572,1.43901,0.915696,-0.138286,1.40928,0.618128,0.139324,1.419383,0.928861,-0.152373,1.238967,88,1645328908
1645328908,0.703239918,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.240308,0.137894,0.042449,0.243822,-0.140883,0.040677,-0.230234,0.138489,0.035359,-0.233832,-0.144864,0.033599,0.768013,-0.014143,1.058766,0.788455,0.050357,1.085172,0.816422,-0.040465,1.18767,0.81875,-0.031764,1.21362,89,1645328908
1645328908,0.714230061,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.246724,0.13768,0.052912,0.250506,-0.140926,0.051163,-0.22375,0.137878,0.046975,-0.227428,-0.144836,0.045,0.710689,0.001865,0.934191,0.710671,-0.002305,0.93441,0.718714,-0.042297,1.10477,0.75588,-0.026894,1.098068,90,1645328908
1645328908,0.724240065,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.252969,0.137675,0.062002,0.256802,-0.141088,0.060139,-0.217535,0.137597,0.057141,-0.220957,-0.145166,0.055156,0.725777,0.002395,0.84268,0.725869,-0.012164,0.851049,0.710172,-0.011066,0.947584,0.750299,-0.010019,0.960142,91,1645328908
1645328908,0.734270096,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.259272,0.137546,0.069751,0.263276,-0.141226,0.06793,-0.211271,0.137302,0.065994,-0.214486,-0.145612,0.064008,0.730437,-0.009608,0.740743,0.729356,-0.00846,0.729126,0.729981,-0.030684,0.863047,0.713779,-0.029302,0.855116,92,1645328908
1645328908,0.745239973,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.266152,0.137467,0.07678,0.270387,-0.141312,0.074884,-0.204197,0.136998,0.07418,-0.207372,-0.145907,0.071996,0.703676,-0.014169,0.609092,0.708249,-0.022726,0.620752,0.740193,-0.039212,0.783678,0.726643,-0.038455,0.74748,93,1645328908
1645328908,0.755270004,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.272403,0.137344,0.081725,0.276803,-0.141444,0.079843,-0.197922,0.136658,0.080188,-0.201038,-0.14623,0.077884,0.701024,-0.005327,0.521801,0.697387,-0.006293,0.512601,0.71678,-0.02581,0.669755,0.7157,-0.023817,0.63223,94,1645328908
1645328908,0.766239882,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.27923,0.13723,0.085668,0.283699,-0.141567,0.083699,-0.191146,0.136314,0.085205,-0.194158,-0.146557,0.082757,0.671643,-0.000035,0.393972,0.670729,0.000292,0.415695,0.681123,-0.020419,0.53307,0.689651,-0.01923,0.502951,95,1645328908
1645328908,0.774230003,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.217929,0.140671,0.027367,0.221707,-0.13813,0.025381,-0.252451,0.140921,0.027662,-0.256188,-0.141931,0.025257,-0.024765,0.004034,-0.064318,0.004541,0.004692,-0.072812,0.016207,-0.006494,0.072041,-0.023226,-0.004756,0.061401,96,1645328908
1645328908,0.784280062,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.218173,0.140847,0.027062,0.222093,-0.138016,0.024847,-0.252239,0.140893,0.027965,-0.255835,-0.14204,0.025478,0.283338,0.019683,-0.140801,0.236773,-0.032697,-0.197651,0.330522,0.013625,-0.088555,0.344541,-0.039642,-0.10852,97,1645328908
1645328908,0.795229912,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.219252,0.143078,0.026636,0.222943,-0.139652,0.023999,-0.251769,0.142323,0.027833,-0.254535,-0.143784,0.02581,0.462541,0.313693,-0.111127,0.39897,-0.327256,-0.121276,0.498659,0.129006,-0.206475,0.435485,-0.127752,-0.037167,98,1645328908
1645328908,0.80527997,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.221022,0.146897,0.02665,0.223645,-0.143349,0.023426,-0.251916,0.144925,0.026906,-0.2537,-0.146047,0.025289,0.926344,0.427246,0.054445,0.810545,-0.500076,-0.018437,0.357296,0.327912,-0.179713,0.411942,-0.267012,-0.173726,99,1645328908
1645328908,0.816230059,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.222703,0.152014,0.026461,0.223872,-0.148495,0.022913,-0.252281,0.148769,0.025325,-0.253106,-0.149421,0.023897,1.012197,0.46839,0.076752,0.598914,-0.483415,-0.013196,0.790284,0.360663,-0.284005,0.598481,-0.41289,-0.055085,100,1645328908


==> data/force_old.csv <==
__time,time_croped,/leg_states/foot_force.0/x,/leg_states/foot_force.0/y,/leg_states/foot_force.0/z,/leg_states/foot_force.1/x,/leg_states/foot_force.1/y,/leg_states/foot_force.1/z,/leg_states/foot_force.2/x,/leg_states/foot_force.2/y,/leg_states/foot_force.2/z,/leg_states/foot_force.3/x,/leg_states/foot_force.3/y,/leg_states/foot_force.3/z,/leg_states/foot_pos.0/x,/leg_states/foot_pos.0/y,/leg_states/foot_pos.0/z,/leg_states/foot_pos.1/x,/leg_states/foot_pos.1/y,/leg_states/foot_pos.1/z,/leg_states/foot_pos.2/x,/leg_states/foot_pos.2/y,/leg_states/foot_pos.2/z,/leg_states/foot_pos.3/x,/leg_states/foot_pos.3/y,/leg_states/foot_pos.3/z,/leg_states/foot_vel.0/x,/leg_states/foot_vel.0/y,/leg_states/foot_vel.0/z,/leg_states/foot_vel.1/x,/leg_states/foot_vel.1/y,/leg_states/foot_vel.1/z,/leg_states/foot_vel.2/x,/leg_states/foot_vel.2/y,/leg_states/foot_vel.2/z,/leg_states/foot_vel.3/x,/leg_states/foot_vel.3/y,/leg_states/foot_vel.3/z,/leg_states/header/seq,/leg_states/header/stamp
1645328907,0.207240105,0,0,0,0,0,0,0,0,0,0,0,0,0.240561,0.143059,0.024433,0.241486,-0.144788,0.027927,-0.237571,0.142543,0.025459,-0.238493,-0.146643,0.025946,0.0069,-0.007283,-0.002212,-0.002402,-0.007379,-0.001299,0.001485,0.007788,0.00217,-0.004743,0.007741,-0.009013,42,1645328907
1645328907,0.217240095,0,0,0,0,0,0,0,0,0,0,0,0,0.240563,0.143044,0.024436,0.241487,-0.144789,0.02794,-0.237566,0.142538,0.025473,-0.238468,-0.146647,0.025975,0.000968,-0.002518,-0.002434,-0.016508,-0.002547,0.002018,0.004467,0.01269,0.013382,0.005148,0.005568,0.008262,43,1645328907
1645328907,0.227240086,0,0,0,0,0,0,0,0,0,0,0,0,0.240534,0.143062,0.02444,0.241493,-0.144763,0.027933,-0.237577,0.142525,0.025489,-0.238454,-0.146655,0.025987,-0.006167,-0.002769,0.014694,-0.018968,-0.002614,-0.019622,0.00479,0.000715,-0.004611,-0.006772,-0.002534,-0.032726,44,1645328907
1645328907,0.238270044,0,0,0,0,0,0,0,0,0,0,0,0,0.240526,0.143044,0.02442,0.241484,-0.144768,0.027934,-0.237593,0.142526,0.025485,-0.238453,-0.146644,0.026007,0.008424,-0.006868,0.007217,-0.003728,-0.000051,-0.001378,-0.006501,0.005637,-0.006808,-0.010514,0.002693,-0.038071,45,1645328907
1645328907,0.249269962,0,0,0,0,0,0,0,0,0,0,0,0,0.240529,0.143043,0.024423,0.241476,-0.144762,0.027932,-0.237606,0.142516,0.025512,-0.238434,-0.146644,0.026026,0.004288,0.001679,0.009394,-0.004972,0.001356,-0.006836,-0.002846,0.004982,-0.0028,0.000005,0.00471,-0.020232,46,1645328907
1645328907,0.260240078,0,0,0,0,0,0,0,0,0,0,0,0,0.24053,0.143033,0.024436,0.24145,-0.144758,0.02794,-0.237614,0.14252,0.025509,-0.238446,-0.146635,0.026026,-0.005007,-0.004607,-0.020822,-0.006676,0.005099,0.022474,-0.004647,0.000104,-0.0067,-0.009242,-0.000333,0.00116,47,1645328907
1645328907,0.271229982,0,0,0,0,0,0,0,0,0,0,0,0,0.240528,0.14302,0.02441,0.241424,-0.144762,0.027912,-0.237605,0.142511,0.025501,-0.238458,-0.146634,0.026035,0.011325,-0.001233,0.035057,-0.007475,0.001591,0.005577,-0.003868,0.001562,-0.000593,-0.012361,0.00354,0.005263,48,1645328907
1645328907,0.281239986,0,0,0,0,0,0,0,0,0,0,0,0,0.240511,0.143027,0.024391,0.241434,-0.144745,0.027906,-0.237592,0.142502,0.025494,-0.23845,-0.146643,0.026027,0.005292,0.002136,0.014824,-0.004328,0.003926,0.013211,0.013585,0.00153,0.037462,-0.005359,0.00252,-0.026876,49,1645328907
1645328907,0.291270018,0,0,0,0,0,0,0,0,0,0,0,0,0.240495,0.143029,0.024399,0.241438,-0.144739,0.027919,-0.237577,0.142498,0.025495,-0.23844,-0.146646,0.026049,0.010463,-0.001843,0.0305,-0.003934,-0.000855,-0.017444,0.004969,0.001724,-0.001329,0.00351,0.002091,-0.002182,50,1645328907
1645328907,0.302229881,0,0,0,0,0,0,0,0,0,0,0,0,0.240458,0.143042,0.024375,0.241438,-0.144721,0.027916,-0.237579,0.142487,0.025512,-0.238444,-0.146657,0.026077,-0.010579,0.004279,-0.020243,0.002441,0.003646,-0.002439,-0.002101,-0.002404,0.00516,0.000059,-0.002792,0.002748,51,1645328907
1645328907,0.312239885,0,0,0,0,0,0,0,0,0,0,0,0,0.240438,0.143044,0.024349,0.241438,-0.144709,0.027903,-0.23758,0.142477,0.025511,-0.238439,-0.146666,0.026092,-0.017653,-0.010468,-0.010149,-0.002154,-0.002686,-0.003694,-0.005382,0.006016,-0.022849,-0.004388,0.003518,-0.004226,52,1645328907
1645328907,0.323250055,0,0,0,0,0,0,0,0,0,0,0,0,0.240454,0.143027,0.024354,0.241424,-0.144721,0.027905,-0.23756,0.142484,0.025529,-0.238438,-0.146659,0.026092,-0.002041,-0.00502,-0.024179,-0.010252,-0.002832,0.00436,0.004764,0.004868,-0.00521,0.005053,0.00589,0.005528,53,1645328907
1645328907,0.33423996,0,0,0,0,0,0,0,0,0,0,0,0,0.240458,0.143006,0.024359,0.241398,-0.144736,0.027889,-0.23755,0.142493,0.025523,-0.238451,-0.146651,0.026069,0.007413,-0.001368,0.023789,0.007165,0.001752,0.014952,-0.006022,0.001652,-0.030878,-0.006859,-0.0028,-0.035618,54,1645328907
1645328907,0.34423995,0,0,0,0,0,0,0,0,0,0,0,0,0.240465,0.143005,0.02435,0.241396,-0.144737,0.027892,-0.237536,0.14249,0.025539,-0.238445,-0.146652,0.026088,0.000765,0.001341,-0.002027,0.00144,0.001463,-0.002622,0.005175,0.000928,0.018112,-0.001911,0.001629,-0.00497,55,1645328907
1645328907,0.355540037,-1.518379,-0.660926,-62.889029,-1.580677,-0.674145,-63.945184,-1.541486,-0.676769,-72.215035,-1.545375,-0.678857,-73.312313,0.240587,0.143251,0.025052,0.241524,-0.144845,0.028753,-0.237307,0.14267,0.026588,-0.238242,-0.146799,0.027191,0.08066,0.057668,0.231572,0.104497,-0.001042,0.318157,0.109596,0.020154,0.307655,0.109717,-0.048383,0.349357,56,1645328907
1645328907,0.366280079,-1.518379,-0.660926,-62.889029,-1.580677,-0.674145,-63.945184,-1.541486,-0.676769,-72.215035,-1.545375,-0.678857,-73.312313,0.239936,0.143987,0.022284,0.24099,-0.144719,0.026589,-0.237457,0.142771,0.024032,-0.238655,-0.147061,0.024522,-0.111735,0.036894,-0.338082,-0.165633,0.020519,-0.511568,-0.071106,-0.008735,-0.442459,-0.119229,-0.010575,-0.485841,57,1645328907
1645328907,0.377249956,-4.057073,-1.167402,-52.515687,-4.242601,-1.197385,-54.934252,-4.084802,-1.003687,-63.431301,-4.198057,-1.006077,-65.90623,0.240486,0.143962,0.02446,0.241052,-0.144645,0.027745,-0.237068,0.142732,0.02559,-0.238474,-0.146988,0.025944,0.068661,-0.0152,0.267907,0.066162,-0.004506,0.253124,0.077205,-0.009622,0.287537,0.056908,0.013794,0.295258,58,1645328907
1645328907,0.388190031,-4.057073,-1.167402,-52.515687,-4.242601,-1.197385,-54.934252,-4.084802,-1.003687,-63.431301,-4.198057,-1.006077,-65.90623,0.240425,0.143848,0.02406,0.240881,-0.144702,0.027583,-0.237043,0.142747,0.025896,-0.238467,-0.146868,0.026179,0.011204,-0.00736,0.014457,0.003103,-0.006122,0.028249,-0.004639,0.001893,0.047488,-0.016957,0.006438,0.004136,59,1645328907
1645328907,0.398240089,-4.057073,-1.167402,-52.515687,-4.242601,-1.197385,-54.934252,-4.084802,-1.003687,-63.431301,-4.198057,-1.006077,-65.90623,0.240522,0.143854,0.024428,0.240843,-0.144712,0.027645,-0.236917,0.142722,0.026367,-0.238309,-0.146867,0.026563,-0.013148,0.004679,-0.043855,0.003662,-0.000571,-0.005175,0.031182,-0.007725,0.021476,0.01368,0.001326,0.028277,60,1645328907
1645328907,0.409240007,-9.907487,-0.864518,-51.604237,-9.872007,-0.879889,-52.919094,-9.973434,-1.108378,-66.561701,-9.838826,-1.110143,-67.938007,0.240432,0.143928,0.02422,0.240959,-0.144657,0.027633,-0.236964,0.142763,0.025953,-0.238245,-0.146991,0.02632,0.016223,0.003199,0.005646,0.046728,0.002975,0.032774,0.02138,-0.001121,-0.018154,0.028431,-0.018016,-0.041281,61,1645328907
1645328907,0.420289993,-9.907487,-0.864518,-51.604237,-9.872007,-0.879889,-52.919094,-9.973434,-1.108378,-66.561701,-9.838826,-1.110143,-67.938007,0.240342,0.144032,0.024244,0.240977,-0.144555,0.027691,-0.23702,0.142802,0.026056,-0.238346,-0.147102,0.025994,0.002426,0.00752,0.005171,0.005096,0.008086,0.029429,-0.012402,0.002305,-0.018211,-0.040992,-0.016148,-0.067277,62,1645328907
1645328907,0.431240082,-15.964504,-0.512441,-49.177939,-16.119,-0.525354,-50.239221,-16.045396,-0.516935,-70.556731,-16.05053,-0.517242,-71.713656,0.240327,0.144091,0.02423,0.240925,-0.144495,0.027624,-0.237065,0.142869,0.026049,-0.238484,-0.147098,0.02619,-0.005239,0.007569,0.033347,-0.015097,0.011852,0.030459,0.00628,0.005736,0.006915,-0.020555,0.00236,0.024812,63,1645328907
1645328907,0.441299915,-15.964504,-0.512441,-49.177939,-16.119,-0.525354,-50.239221,-16.045396,-0.516935,-70.556731,-16.05053,-0.517242,-71.713656,0.240506,0.144117,0.024293,0.240851,-0.144475,0.027584,-0.236933,0.142917,0.026058,-0.238543,-0.147078,0.026015,0.018395,0.006853,0.019027,-0.012225,0.007557,-0.009466,-0.00839,0.011735,-0.03662,-0.012305,-0.002887,-0.046052,64,1645328907
1645328907,0.452260017,-15.964504,-0.512441,-49.177939,-16.119,-0.525354,-50.239221,-16.045396,-0.516935,-70.556731,-16.05053,-0.517242,-71.713656,0.240654,0.144177,0.024587,0.240782,-0.144419,0.027791,-0.236953,0.14298,0.025619,-0.238387,-0.147159,0.025737,0.009791,0.007884,0.038998,-0.01399,0.009933,-0.003082,-0.015274,0.011929,-0.042146,0.037337,-0.002119,0.046802,65,1645328907
1645328907,0.463239908,-20.350056,-0.501028,-50.482034,-20.141721,-0.521801,-52.361333,-20.403087,-1.133129,-75.760935,-20.029455,-1.13578,-77.732964,0.24051,0.144243,0.024552,0.240562,-0.144361,0.027675,-0.236758,0.142966,0.026198,-0.23809,-0.147219,0.026011,-0.005597,0.006543,0.010517,-0.013871,0.006426,-0.024623,0.019552,0.004302,0.002476,0.023258,-0.004129,-0.010658,66,1645328907
1645328907,0.474240065,-20.350056,-0.501028,-50.482034,-20.141721,-0.521801,-52.361333,-20.403087,-1.133129,-75.760935,-20.029455,-1.13578,-77.732964,0.240425,0.14427,0.024915,0.24068,-0.144332,0.028061,-0.236874,0.142973,0.025416,-0.238286,-0.147217,0.025169,0.001191,-0.003607,-0.019217,-0.003257,-0.007248,-0.016475,-0.006627,0.002462,-0.01735,0.003736,-0.002623,0.03578,67,1645328907
1645328907,0.484260082,-26.139685,-0.678548,-53.748854,-25.923017,-0.69289,-55.089361,-26.172413,-1.382497,-85.413194,-25.727269,-1.383242,-86.871158,0.240429,0.14426,0.024905,0.240738,-0.144335,0.028072,-0.236718,0.142951,0.026064,-0.238204,-0.147195,0.025871,0.00989,-0.005189,0.025155,-0.000453,-0.004907,-0.020931,0.028239,-0.016768,0.030476,0.018638,-0.003502,0.08465,68,1645328907
1645328907,0.494270086,-26.139685,-0.678548,-53.748854,-25.923017,-0.69289,-55.089361,-26.172413,-1.382497,-85.413194,-25.727269,-1.383242,-86.871158,0.240658,0.144293,0.025433,0.240992,-0.144312,0.028489,-0.236891,0.142777,0.024949,-0.238454,-0.147085,0.024817,0.014033,0.004938,0.034721,0.011005,0.005416,0.019288,-0.043605,-0.036762,-0.167558,-0.024051,0.009784,-0.086877,69,1645328907
1645328908,0.505290031,-32.025565,-1.23935,-58.424233,-32.327422,-1.263981,-60.692117,-32.003384,-1.139135,-95.935939,-32.051065,-1.137621,-98.363552,0.240683,0.144355,0.025799,0.241037,-0.144245,0.028641,-0.236644,0.142564,0.025761,-0.238255,-0.146936,0.025503,0.010346,0.003016,0.01165,0.006586,0.00004,-0.032812,0.026746,-0.014314,0.036276,0.021389,0.019575,0.017776,70,1645328908
1645328908,0.516230106,-40.58381,-1.189404,-69.372409,-40.916495,-1.212273,-71.80762,-40.536661,-0.971553,-105.997419,-40.643815,-0.968415,-108.591247,0.240745,0.144339,0.026272,0.241138,-0.144217,0.028917,-0.236719,0.142258,0.024938,-0.23849,-0.146521,0.024432,-0.009461,-0.001046,-0.006921,0.033736,0.001628,0.071106,0.002262,-0.01793,-0.04037,-0.004114,0.059655,-0.064528,71,1645328908
1645328908,0.526230097,-40.58381,-1.189404,-69.372409,-40.916495,-1.212273,-71.80762,-40.536661,-0.971553,-105.997419,-40.643815,-0.968415,-108.591247,0.240439,0.144203,0.026342,0.24101,-0.144256,0.028928,-0.236511,0.142014,0.025627,-0.238241,-0.146044,0.025127,-0.055832,-0.015204,-0.071624,-0.046004,0.032266,-0.116233,-0.024317,-0.039294,-0.059879,-0.010639,0.060498,0.008139,72,1645328908
1645328908,0.536240101,-47.779613,-1.245263,-79.632688,-48.418977,-1.259472,-80.926596,-48.10819,-1.140979,-115.882961,-48.132605,-1.138038,-117.579024,0.240316,0.143779,0.026519,0.240941,-0.144072,0.028954,-0.236683,0.141707,0.024985,-0.23826,-0.145705,0.024683,0.053106,-0.03819,0.101615,-0.001403,0.022998,0.086064,-0.007167,-0.013207,-0.081949,-0.01343,0.020292,-0.011002,73,1645328908
1645328908,0.546240091,-47.779613,-1.245263,-79.632688,-48.418977,-1.259472,-80.926596,-48.10819,-1.140979,-115.882961,-48.132605,-1.138038,-117.579024,0.24015,0.143408,0.026823,0.24092,-0.143631,0.029205,-0.236533,0.141431,0.025436,-0.238035,-0.145836,0.0251,-0.085731,-0.037964,-0.143058,0.014307,0.078272,-0.03491,0.007559,-0.034042,-0.079021,-0.031851,-0.024802,-0.126416,74,1645328908
1645328908,0.556279898,-39.404909,-2.27023,-72.948429,-39.482849,-2.295441,-76.004066,-39.318714,-2.331542,-98.381921,-39.259693,-2.32943,-101.552876,0.240122,0.142825,0.027335,0.240817,-0.143028,0.029297,-0.236302,0.141075,0.025455,-0.237875,-0.146096,0.025095,0.080276,-0.067091,0.171474,0.050612,0.038622,0.131612,0.071403,-0.011918,0.019855,0.053467,-0.03771,0.032849,75,1645328908
1645328908,0.567229986,-41.213076,-3.632788,-71.488781,-41.815885,-3.664603,-76.088573,-41.086938,-2.79845,-102.267181,-41.54163,-2.788446,-107.040708,0.24014,0.142334,0.028223,0.240837,-0.142873,0.030111,-0.235543,0.140973,0.027004,-0.237428,-0.146314,0.026113,0.031158,-0.042712,0.029463,-0.021342,-0.014641,-0.050117,0.063034,-0.009748,-0.029086,0.012067,-0.005653,-0.116585,76,1645328908
1645328908,0.577320099,-50.827544,-3.840401,-84.990655,-51.807559,-3.871811,-90.602981,-50.667036,-2.34453,-120.182294,-51.478919,-2.321166,-126.028045,0.240182,0.141975,0.028669,0.240716,-0.142912,0.029821,-0.235738,0.140951,0.025674,-0.237724,-0.146268,0.024745,0.010788,-0.035429,0.047017,0.006745,-0.026172,-0.041839,-0.088179,0.017726,-0.224626,-0.115556,-0.024028,-0.248641,77,1645328908
1645328908,0.588229895,-50.827544,-3.840401,-84.990655,-51.807559,-3.871811,-90.602981,-50.667036,-2.34453,-120.182294,-51.478919,-2.321166,-126.028045,0.239774,0.141847,0.029199,0.240649,-0.143028,0.030312,-0.23551,0.141056,0.026802,-0.23753,-0.146244,0.025304,-0.120312,-0.0133,-0.107424,-0.01472,0.006625,-0.014828,-0.097085,-0.0248,-0.265661,0.032869,0.0427,0.009986,78,1645328908
1645328908,0.598249912,-55.145566,-2.189762,-100.748035,-55.960932,-2.203308,-103.530374,-54.99051,-0.92972,-132.240284,-55.636367,-0.909149,-135.241268,0.239231,0.141693,0.029283,0.24043,-0.14275,0.029967,-0.235688,0.140385,0.025945,-0.237952,-0.145627,0.024115,0.045365,-0.024937,0.113454,-0.053979,0.03775,-0.034537,-0.044631,-0.037534,-0.090593,-0.063867,0.036659,-0.097322,79,1645328908
1645328908,0.609240055,-50.650468,-0.989968,-114.745169,-51.142232,-0.991047,-114.120995,-50.508065,-0.220351,-136.259856,-50.892852,-0.219877,-135.808041,0.23867,0.141225,0.029846,0.240359,-0.142231,0.030593,-0.235078,0.139908,0.02672,-0.237451,-0.1453,0.025282,-0.126815,-0.048825,-0.106722,0.009763,0.10631,0.025955,0.01178,-0.007512,-0.099936,0.060272,0.023876,0.021943,80,1645328908
1645328908,0.619250059,-50.650468,-0.989968,-114.745169,-51.142232,-0.991047,-114.120995,-50.508065,-0.220351,-136.259856,-50.892852,-0.219877,-135.808041,0.238295,0.14043,0.030097,0.240726,-0.141704,0.030924,-0.234915,0.139537,0.026429,-0.237365,-0.145077,0.024908,0.024969,-0.04067,-0.005634,0.10407,0.095712,-0.031327,0.038733,0.009734,-0.11587,0.046308,0.036715,-0.120439,81,1645328908
1645328908,0.629270077,-48.167806,-3.032861,-126.365662,-49.455468,-3.051682,-129.0003,-48.013309,-0.897446,-146.815646,-49.210555,-0.871808,-149.685223,0.238273,0.139891,0.030634,0.240754,-0.141397,0.031185,-0.234654,0.139286,0.026592,-0.237416,-0.145039,0.024997,0.164812,-0.031835,0.153364,0.03079,0.025794,-0.05543,0.062594,0.005965,-0.067624,0.018929,0.040143,-0.039555,82,1645328908
1645328908,0.639309883,-50.75185,-5.174123,-138.693365,-53.389977,-5.201552,-142.946328,-50.594713,-0.679038,-155.39597,-53.189718,-0.623577,-159.890505,0.238459,0.139431,0.031073,0.24083,-0.141344,0.031202,-0.234569,0.138934,0.026183,-0.237895,-0.144796,0.024292,0.011253,-0.040423,-0.009497,0.036343,-0.023806,0.02763,0.017636,-0.006177,-0.108521,-0.038394,0.008457,-0.080133,83,1645328908
1645328908,0.650269985,-50.75185,-5.174123,-138.693365,-53.389977,-5.201552,-142.946328,-50.594713,-0.679038,-155.39597,-53.189718,-0.623577,-159.890505,0.238231,0.139042,0.03199,0.240344,-0.141641,0.031345,-0.234149,0.139019,0.02648,-0.237149,-0.144707,0.024864,-0.046866,-0.060576,0.018454,-0.048663,-0.014529,-0.064907,0.066443,-0.007835,-0.000711,0.256377,0.008828,0.11888,84,1645328908
1645328908,0.661240101,-53.108071,-4.269527,-142.458685,-55.188938,-4.275624,-146.078484,-52.98411,-0.66935,-153.142386,-55.063409,-0.621846,-156.921735,0.236746,0.138293,0.031553,0.239906,-0.141838,0.030732,-0.233751,0.139134,0.025977,-0.237463,-0.144185,0.023874,-0.002387,-0.035819,-0.014577,0.013776,-0.019087,-0.065746,0.106478,0.005559,-0.080775,0.023458,0.007237,-0.081638,85,1645328908
1645328908,0.671279907,-55.293966,-1.914662,-140.366646,-56.243884,-1.924021,-141.030632,-55.148998,-0.265892,-151.222667,-56.08887,-0.247958,-152.060521,0.23732,0.138039,0.032759,0.240752,-0.141695,0.031637,-0.233569,0.139182,0.026064,-0.237319,-0.144039,0.024282,-0.064661,0.00022,-0.079093,0.207995,0.056391,0.0718,0.019272,0.000964,-0.109146,-0.052811,0.029351,-0.210517,86,1645328908
1645328908,0.682240009,-55.293966,-1.914662,-140.366646,-56.243884,-1.924021,-141.030632,-55.148998,-0.265892,-151.222667,-56.08887,-0.247958,-152.060521,0.237056,0.137881,0.033309,0.240672,-0.141094,0.032311,-0.233178,0.138834,0.026515,-0.236941,-0.143949,0.02453,0.017508,0.023184,0.094504,0.126865,0.083959,0.113849,-0.169673,-0.016809,-0.346271,0.156174,0.031386,-0.024961,87,1645328908
1645328908,0.692270041,-55.293966,-1.914662,-140.366646,-56.243884,-1.924021,-141.030632,-55.148998,-0.265892,-151.222667,-56.08887,-0.247958,-152.060521,0.237125,0.138057,0.035259,0.240638,-0.140765,0.033546,-0.233655,0.138364,0.026986,-0.23717,-0.144156,0.025416,0.931666,0.117572,1.43901,0.915696,-0.138286,1.40928,0.618128,0.139324,1.419383,0.928861,-0.152373,1.238967,88,1645328908
1645328908,0.703239918,0,0,0,0,0,0,0,0,0,0,0,0,0.240308,0.137894,0.042449,0.243822,-0.140883,0.040677,-0.230234,0.138489,0.035359,-0.233832,-0.144864,0.033599,0.768013,-0.014143,1.058766,0.788455,0.050357,1.085172,0.816422,-0.040465,1.18767,0.81875,-0.031764,1.21362,89,1645328908
1645328908,0.714230061,0,0,0,0,0,0,0,0,0,0,0,0,0.246724,0.13768,0.052912,0.250506,-0.140926,0.051163,-0.22375,0.137878,0.046975,-0.227428,-0.144836,0.045,0.710689,0.001865,0.934191,0.710671,-0.002305,0.93441,0.718714,-0.042297,1.10477,0.75588,-0.026894,1.098068,90,1645328908
1645328908,0.724240065,0,0,0,0,0,0,0,0,0,0,0,0,0.252969,0.137675,0.062002,0.256802,-0.141088,0.060139,-0.217535,0.137597,0.057141,-0.220957,-0.145166,0.055156,0.725777,0.002395,0.84268,0.725869,-0.012164,0.851049,0.710172,-0.011066,0.947584,0.750299,-0.010019,0.960142,91,1645328908
1645328908,0.734270096,0,0,0,0,0,0,0,0,0,0,0,0,0.259272,0.137546,0.069751,0.263276,-0.141226,0.06793,-0.211271,0.137302,0.065994,-0.214486,-0.145612,0.064008,0.730437,-0.009608,0.740743,0.729356,-0.00846,0.729126,0.729981,-0.030684,0.863047,0.713779,-0.029302,0.855116,92,1645328908
1645328908,0.745239973,0,0,0,0,0,0,0,0,0,0,0,0,0.266152,0.137467,0.07678,0.270387,-0.141312,0.074884,-0.204197,0.136998,0.07418,-0.207372,-0.145907,0.071996,0.703676,-0.014169,0.609092,0.708249,-0.022726,0.620752,0.740193,-0.039212,0.783678,0.726643,-0.038455,0.74748,93,1645328908
1645328908,0.755270004,0,0,0,0,0,0,0,0,0,0,0,0,0.272403,0.137344,0.081725,0.276803,-0.141444,0.079843,-0.197922,0.136658,0.080188,-0.201038,-0.14623,0.077884,0.701024,-0.005327,0.521801,0.697387,-0.006293,0.512601,0.71678,-0.02581,0.669755,0.7157,-0.023817,0.63223,94,1645328908
1645328908,0.766239882,0,0,0,0,0,0,0,0,0,0,0,0,0.27923,0.13723,0.085668,0.283699,-0.141567,0.083699,-0.191146,0.136314,0.085205,-0.194158,-0.146557,0.082757,0.671643,-0.000035,0.393972,0.670729,0.000292,0.415695,0.681123,-0.020419,0.53307,0.689651,-0.01923,0.502951,95,1645328908
1645328908,0.774230003,0,0,0,0,0,0,0,0,0,0,0,0,0.217929,0.140671,0.027367,0.221707,-0.13813,0.025381,-0.252451,0.140921,0.027662,-0.256188,-0.141931,0.025257,-0.024765,0.004034,-0.064318,0.004541,0.004692,-0.072812,0.016207,-0.006494,0.072041,-0.023226,-0.004756,0.061401,96,1645328908
1645328908,0.784280062,0,0,0,0,0,0,0,0,0,0,0,0,0.218173,0.140847,0.027062,0.222093,-0.138016,0.024847,-0.252239,0.140893,0.027965,-0.255835,-0.14204,0.025478,0.283338,0.019683,-0.140801,0.236773,-0.032697,-0.197651,0.330522,0.013625,-0.088555,0.344541,-0.039642,-0.10852,97,1645328908
1645328908,0.795229912,0,0,0,0,0,0,0,0,0,0,0,0,0.219252,0.143078,0.026636,0.222943,-0.139652,0.023999,-0.251769,0.142323,0.027833,-0.254535,-0.143784,0.02581,0.462541,0.313693,-0.111127,0.39897,-0.327256,-0.121276,0.498659,0.129006,-0.206475,0.435485,-0.127752,-0.037167,98,1645328908
1645328908,0.80527997,0,0,0,0,0,0,0,0,0,0,0,0,0.221022,0.146897,0.02665,0.223645,-0.143349,0.023426,-0.251916,0.144925,0.026906,-0.2537,-0.146047,0.025289,0.926344,0.427246,0.054445,0.810545,-0.500076,-0.018437,0.357296,0.327912,-0.179713,0.411942,-0.267012,-0.173726,99,1645328908
1645328908,0.816230059,0,0,0,0,0,0,0,0,0,0,0,0,0.222703,0.152014,0.026461,0.223872,-0.148495,0.022913,-0.252281,0.148769,0.025325,-0.253106,-0.149421,0.023897,1.012197,0.46839,0.076752,0.598914,-0.483415,-0.013196,0.790284,0.360663,-0.284005,0.598481,-0.41289,-0.055085,100,1645328908


==> data/traj.csv <==
time,pose/x,pose/z,pose/theta,twist/x,twist/z,twist/omega
0.351,0,0.1,0,0,0,0
0.385,0.000321043,0.100046519,0.000101716,0.018845877,0.002730769,0.005970953
0.419,0.001478779,0.100102374,0.000199294,0.049115592,0.00054804,-0.000242951
0.453,0.003872623,0.09999999,-3.88E-15,0.091407859,-0.006558205,-0.011456004
0.487,0.007907876,0.09999999,-5.48E-13,0.145469684,0.006558205,0.011456004
0.521,0.013897731,0.101356391,0.00452135,0.206146893,0.073065251,0.253956419
0.555,0.022252503,0.106244801,0.018434763,0.284295127,0.213894315,0.562789033
0.589,0.033844763,0.117381568,0.03939651,0.396193995,0.439856485,0.667707937
0.623,0.049846593,0.137625952,0.061651272,0.543145845,0.748529821,0.638691647
0.657,0.071474033,0.169741202,0.08200696,0.726428656,1.136700308,0.556228432
0.691,0.1,0.216362374,0.10000001,0.948103897,1.600056872,0.50000001


==> data/trash_odom.csv <==
__time,time_croped,/odom/header/seq,/odom/header/stamp,/odom/pose/covariance[0;0],/odom/pose/covariance[0;1],/odom/pose/covariance[0;2],/odom/pose/covariance[0;3],/odom/pose/covariance[0;4],/odom/pose/covariance[0;5],/odom/pose/covariance[1;1],/odom/pose/covariance[1;2],/odom/pose/covariance[1;3],/odom/pose/covariance[1;4],/odom/pose/covariance[1;5],/odom/pose/covariance[2;2],/odom/pose/covariance[2;3],/odom/pose/covariance[2;4],/odom/pose/covariance[2;5],/odom/pose/covariance[3;3],/odom/pose/covariance[3;4],/odom/pose/covariance[3;5],/odom/pose/covariance[4;4],/odom/pose/covariance[4;5],/odom/pose/covariance[5;5],/odom/pose/pose/orientation/pitch_deg,/odom/pose/pose/orientation/roll_deg,/odom/pose/pose/orientation/w,/odom/pose/pose/orientation/x,/odom/pose/pose/orientation/y,/odom/pose/pose/orientation/yaw_deg,/odom/pose/pose/orientation/z,/odom/pose/pose/position/x,/odom/pose/pose/position/y,/odom/pose/pose/position/z,/odom/twist/covariance[0;0],/odom/twist/covariance[0;1],/odom/twist/covariance[0;2],/odom/twist/covariance[0;3],/odom/twist/covariance[0;4],/odom/twist/covariance[0;5],/odom/twist/covariance[1;1],/odom/twist/covariance[1;2],/odom/twist/covariance[1;3],/odom/twist/covariance[1;4],/odom/twist/covariance[1;5],/odom/twist/covariance[2;2],/odom/twist/covariance[2;3],/odom/twist/covariance[2;4],/odom/twist/covariance[2;5],/odom/twist/covariance[3;3],/odom/twist/covariance[3;4],/odom/twist/covariance[3;5],/odom/twist/covariance[4;4],/odom/twist/covariance[4;5],/odom/twist/covariance[5;5],/odom/twist/twist/angular/x,/odom/twist/twist/angular/y,/odom/twist/twist/angular/z,/odom/twist/twist/linear/x,/odom/twist/twist/linear/y,/odom/twist/twist/linear/z,pitch
1645328907,0.196239948,41,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.766928,0.026794,0.999978,0.000234,-0.006693,-0.005089,-0.000043,0.011336,-0.0018,0.118471,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.020048,-0.00193,0.007002,0.006247,0.000592,-0.001967,-0.013385
1645328907,0.207240105,42,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.767153,0.028999,0.999978,0.000253,-0.006695,-0.007865,-0.000067,0.011433,-0.001804,0.118473,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.003004,-0.004061,-0.032413,0.005622,0.000346,-0.002115,-0.013389
1645328907,0.217240095,43,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.768315,0.02793,0.999978,0.000243,-0.006705,-0.007279,-0.000062,0.011512,-0.001805,0.118488,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.000874,-0.006191,-0.015369,0.004661,0.000921,-0.001667,-0.01341
1645328907,0.227240086,44,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.768137,0.025723,0.999978,0.000224,-0.006703,-0.00305,-0.000025,0.011572,-0.001791,0.118508,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.023244,-0.007256,-0.002586,0.003967,0.001366,-0.001792,-0.013407
1645328907,0.238270044,45,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.769016,0.024223,0.999977,0.000211,-0.006711,-0.004806,-0.000041,0.011624,-0.001786,0.118514,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.007648,-0.007256,-0.011108,0.002685,0.001819,-0.001028,-0.013422
1645328907,0.249269962,46,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.770055,0.023536,0.999977,0.000205,-0.00672,-0.003342,-0.000028,0.011684,-0.001783,0.118536,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.012975,-0.033888,-0.006847,0.002263,0.002381,-0.000157,-0.01344
1645328907,0.260240078,47,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.7718,0.024136,0.999977,0.00021,-0.006735,-0.003814,-0.000032,0.011726,-0.001783,0.118544,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.003387,-0.002995,0.009132,0.001161,0.001558,0.001199,-0.01347
1645328907,0.271229982,48,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.770549,0.022975,0.999977,0.0002,-0.006724,-0.004224,-0.000036,0.01177,-0.001783,0.11853,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.003387,-0.002995,-0.003651,0.001341,0.001822,0.000182,-0.013449
1645328907,0.281239986,49,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.770799,0.021836,0.999977,0.00019,-0.006726,-0.001141,-0.000009,0.011814,-0.001776,0.118525,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.022562,-0.002995,-0.002586,0.002492,0.001436,-0.002154,-0.013453
1645328907,0.291270018,50,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.771789,0.019692,0.999977,0.000172,-0.006735,0.000122,0.000002,0.011849,-0.001771,0.118534,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.003004,-0.012583,-0.003651,0.002359,0.001311,-0.001172,-0.01347
1645328907,0.302229881,51,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.768048,0.017751,0.999978,0.000155,-0.006702,0.003548,0.000032,0.01188,-0.001764,0.118537,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.0062,0.027897,0.012328,0.002364,0.001218,-0.000538,-0.013405
1645328907,0.312239885,52,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.76468,0.016804,0.999978,0.000147,-0.006673,0.006209,0.000055,0.011912,-0.001761,0.118532,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.003004,0.017245,-0.014304,0.001941,0.000857,-0.000218,-0.013346
1645328907,0.323250055,53,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.764602,0.018686,0.999978,0.000163,-0.006672,0.003803,0.000034,0.011947,-0.001767,0.118534,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.008714,-0.020039,-0.016434,0.002092,-0.000038,-0.001478,-0.013345
1645328907,0.33423996,54,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.76412,0.022309,0.999978,0.000195,-0.006668,0.000965,0.00001,0.011971,-0.001777,0.118524,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001257,-0.008322,0.00274,0.001886,0.000262,-0.00077,-0.013336
1645328907,0.34423995,55,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.763107,0.021879,0.999978,0.000191,-0.006659,0.001071,0.000011,0.012004,-0.001778,0.118526,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.012975,0.010853,-0.001521,0.001574,0.000424,-0.00145,-0.013319
1645328907,0.355540037,56,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.764772,0.024602,0.999978,0.000215,-0.006674,0.000732,0.000008,0.011676,-0.001746,0.117696,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.045998,0.039615,-0.002586,-0.009948,0.000282,-0.061201,-0.013348
1645328907,0.366280079,57,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.75639,0.064164,0.999978,0.00056,-0.006601,0.002736,0.000028,0.012099,-0.00168,0.118584,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.07263,0.022571,0.008067,0.003492,-0.000948,0.027953,-0.013201
1645328907,0.377249956,58,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.708232,0.125575,0.99998,0.001096,-0.00618,-0.00141,-0.000006,0.01202,-0.001737,0.119393,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.069434,0.098205,-0.003651,-0.014968,-0.003235,0.05052,-0.012361
1645328907,0.388190031,59,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.616981,0.14013,0.999985,0.001223,-0.005384,-0.005216,-0.000039,0.011894,-0.001788,0.119821,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.031766,0.190883,-0.010043,-0.015386,-0.001271,0.058027,-0.010768
1645328907,0.398240089,60,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.525702,0.13619,0.999989,0.001188,-0.004588,0.000146,0.000007,0.011621,-0.001793,0.120055,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.053072,0.158925,0.027242,-0.018341,-0.000269,0.051277,-0.009175
1645328907,0.409240007,61,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.423984,0.118016,0.999993,0.00103,-0.0037,0.012573,0.000114,0.011252,-0.001758,0.120489,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.034962,0.132293,0.021915,-0.022715,0.00091,0.050481,-0.0074
1645328907,0.420289993,62,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.320813,0.119681,0.999996,0.001045,-0.002799,0.027502,0.000243,0.010907,-0.00172,0.121023,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.017918,0.152533,0.026176,-0.027169,0.003258,0.051493,-0.005599
1645328907,0.431240082,63,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.20456,0.128973,0.999998,0.001126,-0.001785,0.034627,0.000304,0.010739,-0.001707,0.121481,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.009779,0.206862,0.02298,-0.021018,0.003899,0.046299,-0.00357
1645328907,0.441299915,64,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.1057,0.151116,0.999999,0.001319,-0.000922,0.038751,0.000339,0.010662,-0.001739,0.121919,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.024693,0.191948,0.011263,-0.01091,0.003037,0.043986,-0.001845
1645328907,0.452260017,65,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000026,0.179693,0.999999,0.001568,0.000001,0.051447,0.000449,0.010711,-0.001782,0.122607,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.03428,0.199405,0.017654,0.003141,0.002785,0.050246,0
1645328907,0.463239908,66,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.112441,0.201391,0.999998,0.001757,0.000982,0.063255,0.00055,0.01069,-0.001803,0.122996,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.002322,0.202601,0.018719,0.012861,0.003023,0.043807,0.001962
1645328907,0.474240065,67,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.225119,0.193097,0.999996,0.001684,0.001966,0.073628,0.000639,0.011029,-0.001805,0.123848,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.070116,0.22071,-0.005782,0.0305,0.00309,0.061381,0.003929
1645328907,0.484260082,68,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.334243,0.18187,0.999994,0.001585,0.002918,0.075409,0.000653,0.011302,-0.0018,0.124278,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.043484,0.217514,-0.004716,0.044857,0.002096,0.056933,0.005834
1645328907,0.494270086,69,1645328907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.443107,0.181598,0.999991,0.001582,0.003868,0.078265,0.000677,0.011968,-0.001781,0.125351,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.003387,0.269712,0.018719,0.068841,0.001116,0.08668,0.007734
1645328908,0.505290031,70,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.59802,0.214938,0.999984,0.001872,0.00522,0.079168,0.000681,0.012619,-0.001774,0.126252,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.035345,0.328302,-0.008977,0.086585,0.000865,0.091935,0.010437
1645328908,0.516230106,71,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.786917,0.244903,0.999974,0.002133,0.006868,0.07554,0.000645,0.013814,-0.00179,0.127913,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.014722,0.385826,-0.004716,0.117333,0.003098,0.134341,0.013734
1645328908,0.526230097,72,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.009428,0.230827,0.999959,0.002009,0.00881,0.074803,0.000635,0.014946,-0.001863,0.129237,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.114857,0.44122,0.007002,0.141542,0.003774,0.154327,0.017618
1645328908,0.536240101,73,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.240619,0.175647,0.99994,0.001526,0.010827,0.074668,0.000635,0.016748,-0.002022,0.13143,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.162794,0.398609,-0.027087,0.179781,0.001186,0.206084,0.021653
1645328908,0.546240091,74,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.47405,0.110315,0.999917,0.000953,0.012864,0.081488,0.000699,0.018606,-0.002185,0.13357,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.184099,0.417784,0.00061,0.216966,-0.00436,0.245423,0.025727
1645328908,0.556279898,75,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.697122,0.058103,0.99989,0.000496,0.01481,0.087299,0.000754,0.020929,-0.002365,0.136465,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.116988,0.422045,-0.000455,0.259174,-0.009344,0.302432,0.02962
1645328908,0.567229986,76,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.948293,0.029462,0.999855,0.000245,0.017001,0.082486,0.000715,0.022905,-0.002469,0.138752,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.052006,0.454003,-0.014304,0.278042,-0.009508,0.304427,0.034004
1645328908,0.577320099,77,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2.177666,0.030993,0.999819,0.000258,0.019003,0.073235,0.000634,0.025788,-0.002504,0.14228,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.047745,0.4817,-0.0175,0.313642,-0.006112,0.367936,0.038007
1645328908,0.588229895,78,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2.466157,0.01818,0.999768,0.000146,0.02152,0.064963,0.000563,0.028923,-0.002484,0.145958,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.094617,0.508332,-0.01963,0.345042,0.002471,0.406323,0.043043
1645328908,0.598249912,79,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2.737337,-0.02568,0.999715,-0.000236,0.023885,0.059369,0.000523,0.033075,-0.002473,0.150843,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.180903,0.553073,0.001675,0.408926,0.008571,0.501578,0.047776
1645328908,0.609240055,80,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.024038,-0.136726,0.999651,-0.001203,0.026386,0.044058,0.000416,0.037498,-0.00259,0.156264,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.281038,0.456134,-0.018565,0.459117,0.010633,0.576593,0.052779
1645328908,0.619250059,81,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.24968,-0.254317,0.999595,-0.002225,0.028354,0.025759,0.000288,0.042044,-0.002893,0.162241,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.20647,0.417784,-0.035609,0.509344,0.00076,0.673593,0.056718
1645328908,0.629270077,82,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.462075,-0.36711,0.999539,-0.003202,0.030208,-0.002014,0.000079,0.04637,-0.003158,0.168344,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.214992,0.367717,-0.089938,0.543284,-0.005708,0.7576,0.060425
1645328908,0.639309883,83,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.687312,-0.477612,0.999474,-0.004156,0.032173,-0.036405,-0.000183,0.051869,-0.003314,0.175969,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.233101,0.434828,-0.042001,0.593054,-0.0086,0.883214,0.064356
1645328908,0.650269985,84,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.9557,-0.590102,0.999391,-0.005125,0.034516,-0.070245,-0.000435,0.058165,-0.003284,0.1853,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.178773,0.474243,-0.038805,0.640256,-0.006673,1.012515,0.06904
1645328908,0.661240101,85,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.259533,-0.685821,0.999291,-0.005951,0.037167,-0.09295,-0.000588,0.065545,-0.003206,0.196649,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.174512,0.467852,0.00061,0.70317,-0.001427,1.166973,0.074343
1645328908,0.671279907,86,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.504859,-0.728176,0.999207,-0.006319,0.039306,-0.089564,-0.000531,0.072516,-0.003193,0.208159,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.077573,0.478504,0.015524,0.756789,-0.001797,1.304766,0.078625
1645328908,0.682240009,87,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.779608,-0.756033,0.999109,-0.006568,0.041701,-0.066039,-0.000301,0.080355,-0.003459,0.221932,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.114857,0.494483,0.038959,0.805642,-0.007854,1.444148,0.08342
1645328908,0.692270041,88,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.035549,-0.758989,0.999013,-0.006604,0.04393,-0.034934,-0.000014,0.088333,-0.003789,0.2351,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.019366,0.516854,0.058134,0.861041,-0.019952,1.502846,0.087887
1645328908,0.703239918,89,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.138868,-0.740279,0.998974,-0.006452,0.044829,-0.004631,0.000249,0.090334,-0.00399,0.241735,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.082899,0.177034,0.038959,0.687027,-0.01668,1.124421,0.08969
1645328908,0.714230061,90,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.238583,-0.729718,0.998935,-0.006369,0.045697,0.020326,0.000468,0.09704,-0.004193,0.251922,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.000874,0.285691,0.087962,0.675644,-0.024467,1.004446,0.091431
1645328908,0.724240065,91,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.369249,-0.70352,0.998883,-0.006153,0.046835,0.050028,0.000724,0.10357,-0.004436,0.260733,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.049194,0.221776,0.037894,0.67075,-0.023329,0.898328,0.093711
1645328908,0.734270096,92,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.481726,-0.690359,0.998837,-0.006051,0.047814,0.080698,0.000991,0.110063,-0.004668,0.268304,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.017918,0.252668,0.046416,0.670113,-0.023029,0.798655,0.095674
1645328908,0.745239973,93,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.5919,-0.659425,0.998792,-0.005796,0.048773,0.113302,0.001268,0.11716,-0.004911,0.275137,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-0.039223,0.244146,0.052808,0.668049,-0.023978,0.689526,0.097597
1645328908,0.755270004,94,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.695116,-0.647584,0.998748,-0.005705,0.049671,0.140493,0.001505,0.123565,-0.005134,0.279964,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.016171,0.226037,0.046416,0.665976,-0.023176,0.588492,0.099399
1645328908,0.766239882,95,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.804834,-0.626296,0.998701,-0.005534,0.050626,0.170329,0.001761,0.130558,-0.005383,0.283771,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.043867,0.23882,0.049612,0.663812,-0.022736,0.476791,0.101313
1645328908,0.774230003,96,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.88963,-0.636167,0.998664,-0.005557,0.051372,0.027447,0.000524,0.069026,-0.001532,0.225426,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.011909,0.231363,0.025111,0.024269,-0.000544,-0.059258,0.102793
1645328908,0.784280062,97,1645328908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.965534,-0.620754,0.99863,-0.005435,0.052032,0.05584,0.000769,0.069047,-0.001489,0.225011,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.007648,0.202601,0.050677,-0.010519,0.005089,-0.087525,0.104118

